How to Verify a Quantum Computation

We give a new theoretical solution to a leading-edge experimental challenge, namely to the verification of quantum computations in the regime of high computational complexity. Our results are given in the language of quantum interactive proof systems. Specifically, we show that any language in $\mathsf{BQP}$ has a quantum interactive proof system with a polynomial-time classical verifier (who can also prepare random single-qubit pure states), and a quantum polynomial-time prover. Here, soundness is unconditional--i.e., it holds even for computationally unbounded provers. Compared to prior work achieving similar results, our technique does not require the encoding of the input or of the computation; instead, we rely on encryption of the input (together with a method to perform computations on encrypted inputs), and show that the random choice between three types of input (defining a computational run, versus two types of test runs) suffices. Because the overhead is very low for each run (it is linear in the size of the circuit), this shows that verification could be achieved at minimal cost compared to performing the computation. As a proof technique, we use a reduction to an entanglement-based protocol; to the best of our knowledge, this is the first time this technique has been used in the context of verification of quantum computations, and it enables a relatively straightforward analysis.

==> release-R7.55.txt <==
This is release R7.55 of the ToCTeX package.

Release date: May 29, 2018.

It includes:

- eprint.sty, 2.13
- toc.cls, 3.32
- tocbase.cls, 4.42
- tocforeword.cls 0.96
- toclibrary.cls, 2.4
- tocplain.bst, 0.31
- tocspecial 0.1
- cjtcs.cls, 1.01
- daj.cls, 1.02

- cjtcs template file
- daj template file v.33
- toc template file
- toc instructions file

Changes over R7.5:

- Eprint version 2.13: new links direct to Weizmann for ECCC.

